A Discussion on Generalization in Next-Activity Prediction

Next activity prediction aims to forecast the future behavior of running process instances. Recent publications in this field predominantly employ deep learning techniques and evaluate their prediction performance using publicly available event logs. This paper presents empirical evidence that calls into question the effectiveness of these current evaluation approaches. We show that there is an enormous amount of example leakage in all of the commonly used event logs, so that rather trivial prediction approaches perform almost as well as ones that leverage deep learning. We further argue that designing robust evaluations requires a more profound conceptual engagement with the topic of next-activity prediction, and specifically with the notion of generalization to new data. To this end, we present various prediction scenarios that necessitate different types of generalization to guide future research.

==> benchmark.csv <==
Event Log Split,    Tabelle ,      MPPN (In Klammern die ACC für ACT nach dem Pretraining),  bl_table,   bl_with_bigram

Helpdesk 1111,              , 77.49 (77.44),      0.778,      0.786
Helpdesk 2222,              , 76.87 (76.97),      0.762,      0.771
Helpdesk 3333,              , 79.31 (77.73),      0.775,      0.788
Helpdesk 4444,              , 75.21 (75.56),      0.744,      0.755
Helpdesk 5555,              , 73.83 (73.78),      0.738,      0.753
Helpdesk None,              , 75.97 (75.97),      0.758,      0.767

BPIC 12 1111,               , 85.45 (85.72),      0.675,      0.790
BPIC 12 2222,               , 85.77 (85.78),      0.675,      0.790            
BPIC 12 3333,               , 85.58 (85.13),      0.675,      0.793
BPIC 12 4444,               , 85.47 (85.68),      0.675,      0.792    
BPIC 12 5555,               , 85.85 (85.64),      0.675,      0.793
BPIC 12 None,               , 85.68 (85.61),      0.672,      0.791

BPIC 13 1111,               , 74.48 (73.05),      0.570,      0.693
BPIC 13 2222,               , 74.93 (73.88),      0.582,      0.702
BPIC 13 3333,               , 75.09 (74.11),      0.575,      0.701
BPIC 13 4444,               , 75.78 (73.55),      0.589,      0.697
BPIC 13 5555,               , 74.59 (73.03),      0.558,      0.691
BPIC 13 None,               , 76.17 (73.24),      0.572,      0.692

BPIC 17 1111,               , 92.84        ,      0.708,      0.834
BPIC 17 2222,               ,              ,      0.709,      0.834
BPIC 17 3333,               ,              ,      0.706,      0.834
BPIC 17 4444,               ,              ,      0.706,      0.833
BPIC 17 5555,               ,              ,      0.707,      0.833
BPIC 17 None,               ,              ,      0.698,      0.831

MobIS 1111,                 , 88.92 (88.71),      0.863,      0.881
MobIS 2222,                 , 88.93 (88.59),      0.857,      0.881
MobIS 3333,                 , 88.79 (88.64),      0.864,      0.881 
MobIS 4444,                 , 88.73 (88.20),      0.864,      0.879
MobIS 5555,                 , 88.75 (88.54),      0.861,      0.882
MobIS None,                 , 90.48 (87.79),      0.868,      0.881



